Improved upper limits on the 21-cm signal power spectrum of neutral hydrogen at $\boldsymbol{z \approx 9.1}$ from LOFAR

A new upper limit on the 21-cm signal power spectrum at a redshift of $z \approx 9.1$ is presented, based on 141 hours of data obtained with the Low-Frequency Array (LOFAR). The analysis includes significant improvements in spectrally-smooth gain-calibration, Gaussian Process Regression (GPR) foreground mitigation and optimally-weighted power spectrum inference. Previously seen `excess power' due to spectral structure in the gain solutions has markedly reduced but some excess power still remains with a spectral correlation distinct from thermal noise. This excess has a spectral coherence scale of $0.25 - 0.45$\,MHz and is partially correlated between nights, especially in the foreground wedge region. The correlation is stronger between nights covering similar local sidereal times. A best 2-$\sigma$ upper limit of $\Delta^2_{21} < (73)^2\,\mathrm{mK^2}$ at $k = 0.075\,\mathrm{h\,cMpc^{-1}}$ is found, an improvement by a factor $\approx 8$ in power compared to the previously reported upper limit. The remaining excess power could be due to residual foreground emission from sources or diffuse emission far away from the phase centre, polarization leakage, chromatic calibration errors, ionosphere, or low-level radio-frequency interference. We discuss future improvements to the signal processing chain that can further reduce or even eliminate these causes of excess power.

==> material/ps_final_result.txt <==
# Spherically averaged Power Spectra n_k=7
# k_min (h cMpc^-1), k_max (h cMpc^-1), k_mean (h cMpc^-1), k_std (h cMpc^-1), \Delta^2 (mK^2), \Delta_err^2 (mK^2), N_eff
# 
     0.061000      0.082385      0.074714      0.002745   3476.812793    915.779914     23.347232
     0.082385      0.111268      0.100485      0.009165   9065.164133   1154.767085    115.288569
     0.111268      0.150276      0.132620      0.010574  20211.219507   1598.275746    302.778118
     0.150276      0.202960      0.179378      0.015287  55603.082025   2684.011149    767.818317
     0.202960      0.274113      0.238178      0.019179 128842.998590   4096.520577   1858.648802
     0.274113      0.370212      0.319481      0.028081 255292.602003   7726.662058   2093.733205
     0.370212      0.500000      0.431863      0.036813 441200.288064  12778.346185   2395.920707

